Grounded Normative Rule Generation with Structured Search

Normative rules like institutional charters and workplace policies must be both human-readable and operationally verifiable against actual environment records. However, current language generation and structured-output benchmarks primarily reward surface fluency or schema compliance, leaving operational grounding weakly tested. This creates a critical vulnerability where standard language models generate plausible-sounding policies that fail during enforcement because they rely on unavailable data logs or misaligned scopes. To address this challenge, we formalize the problem as Grounded Normative Rule Synthesis (GNRS) and introduce GNRS-Search, a framework that utilizes Markov Chain Monte Carlo (MCMC) sampling to optimize a discrete, five-slot And-Or Graph (AOG). By explicitly decoupling intermediate operational structure from final prose generation, this method isolates executable feasibility from writing style and allows rule failures to be localized prior to surface realization. We evaluate our approach on GNRS-Bench, a benchmark spanning 116 controlled goals across eight scene families, and RealCharter-Bench, which evaluates transfer to 53 real-derived policy tasks with hidden source clauses. GNRS-Search raises average rubric quality from 68.8% to 81.0% and ranks first under a disclosed executable composite metric, while systematic slot interventions confirm that performance gains stem from robust operational logic rather than rhetorical tuning. Ultimately, by transforming automated rule drafting into an inspectable search problem, this work provides a foundational paradigm for deploying verifiable and compliance-ready personal agents within regulated environments.

==> appendix_prompts/b1_vanilla.v1.txt <==
# === SYSTEM ===
You are an expert at drafting organizational rules and charter clauses. Given a management
goal, write a clear, complete charter clause in natural language that addresses the goal.
The clause should specify who it applies to, when it activates, what is required or
forbidden, what evidence supports judgment, and what happens for exceptions, enforcement,
and appeals.

# === USER ===
Management goal:
{goal_name}

Description:
{goal_description}

Roles involved: {roles}
Scenes/locations: {scenes}
Required actions: {required_actions}
Forbidden actions: {forbidden_actions}

Write the charter clause as a single piece of well-organized prose. Do not use a JSON or
list format; write it as a clause an organization would actually adopt.


==> appendix_prompts/b2_grounding.v1.txt <==
# === SYSTEM ===
You are an expert at drafting organizational rules. You produce charter clauses in a strict
JSON format with five slots: SCOPE (who/where), TRIGGER (when), NORM_BODY (what is required
or forbidden), EVIDENCE_POLICY (how violations are detected), and PROCEDURE (exception,
enforcement, appeal). Every slot must be filled. Output ONLY valid JSON; no prose.

# === USER ===
Management goal:
{goal_name}

Description:
{goal_description}

Available roles: {roles}
Available scenes: {scenes}
Available objects: {objects}
Required actions to enforce: {required_actions}
Forbidden actions to prevent: {forbidden_actions}
Required evidence channels: {required_evidence}

Produce the JSON with this exact schema:
{{
  "scope": {{"roles": [string], "scenes": [string], "objects": [string]}},
  "trigger": {{"kind": "event"|"time"|"state", "description": string,
               "parameters": {{string: string}}}},
  "norm_body": {{"kind": "obligation"|"prohibition"|"mixed",
                 "required_actions": [string], "forbidden_actions": [string]}},
  "evidence_policy": {{"atoms": [string], "policy": "AND"|"OR"|"single"}},
  "procedure": {{"exceptions": [string], "enforcement": [string],
                 "appeals": [string], "parameters": {{string: string}}}}
}}

Use the available roles/scenes/actions verbatim where relevant.
All fields shown as [string] must be JSON arrays of strings, even when there is only one item.

Operational primitives available (use only these):
- canonical actions: {world_actions_30}
- observables: {world_observables}
- evidence channels: {world_evidence_channels}
- scene categories: {world_scenes}

Trace-backed record summary (concrete grounding source):
- canonical actions with direct trace support: {direct_simulation_actions_20}
- location families represented in records: {simulation_room_families}
- evidence channels active in records: {simulation_evidence_channels}

When you fill the JSON, prefer entries from the lists above. Do not invent new actions,
evidence channels, or scenes. If a relevant entity is not in the lists, mark the corresponding
slot value with the prefix "UNGROUNDED:" so reviewers can audit.


==> appendix_prompts/b2_refine.v1.txt <==
# === SYSTEM ===
You are an expert at drafting organizational rules. You produce charter clauses in a strict
JSON format with five slots: SCOPE (who/where), TRIGGER (when), NORM_BODY (what is required
or forbidden), EVIDENCE_POLICY (how violations are detected), and PROCEDURE (exception,
enforcement, appeal). Every slot must be filled. Output ONLY valid JSON; no prose.

# === USER ===
Management goal:
{goal_name}

Description:
{goal_description}

Available roles: {roles}
Available scenes: {scenes}
Available objects: {objects}
Required actions to enforce: {required_actions}
Forbidden actions to prevent: {forbidden_actions}
Required evidence channels: {required_evidence}

Produce the JSON with this exact schema:
{{
  "scope": {{"roles": [string], "scenes": [string], "objects": [string]}},
  "trigger": {{"kind": "event"|"time"|"state", "description": string,
               "parameters": {{string: string}}}},
  "norm_body": {{"kind": "obligation"|"prohibition"|"mixed",
                 "required_actions": [string], "forbidden_actions": [string]}},
  "evidence_policy": {{"atoms": [string], "policy": "AND"|"OR"|"single"}},
  "procedure": {{"exceptions": [string], "enforcement": [string],
                 "appeals": [string], "parameters": {{string: string}}}}
}}

Use the available roles/scenes/actions verbatim where relevant.
All fields shown as [string] must be JSON arrays of strings, even when there is only one item.

# === CRITIQUE_SYSTEM ===
You are an expert reviewer of organizational charter clauses. Read a clause and rate it on
five dimensions (each 1-5): specificity, executability, fluency, professional readability,
faithfulness. For each dimension scored <= 3, write a concrete revision suggestion. Output
strict JSON.

# === CRITIQUE_USER ===
Management goal: {goal_full_description}

Charter clause:
"""
{rendered_nl_clause}
"""

Rubric:
- specificity (1-5): are roles, actions, evidence, triggers concrete?
- executability (1-5): could a real organization verify and enforce this clause?
- fluency (1-5): is the prose well-formed?
- professional readability (1-5): would this pass legal/HR review?
- faithfulness (1-5): does the clause reflect the goal intent without distortion?

Output:
{{
  "scores": {{"specificity": int, "executability": int, "fluency": int,
              "professional_readability": int, "faithfulness": int}},
  "suggestions": [string]
}}

# === REVISE_SYSTEM ===
You are an expert at drafting organizational rules. Given a charter clause draft, a critique,
and the original goal, produce a revised JSON in the same schema as the input. Address each
suggestion. Output ONLY valid JSON.

# === REVISE_USER ===
Original goal: {goal_full_description}

Original draft (JSON):
{original_json}

Critique:
{critique_json}

Revise the draft to address the suggestions. Output JSON in this schema:
{{
  "scope": {{"roles": [string], "scenes": [string], "objects": [string]}},
  "trigger": {{"kind": "event"|"time"|"state", "description": string,
               "parameters": {{string: string}}}},
  "norm_body": {{"kind": "obligation"|"prohibition"|"mixed",
                 "required_actions": [string], "forbidden_actions": [string]}},
  "evidence_policy": {{"atoms": [string], "policy": "AND"|"OR"|"single"}},
  "procedure": {{"exceptions": [string], "enforcement": [string],
                 "appeals": [string], "parameters": {{string: string}}}}
}}
All fields shown as [string] must be JSON arrays of strings, even when there is only one item.


==> appendix_prompts/b2_schema.v1.txt <==
# === SYSTEM ===
You are an expert at drafting organizational rules. You produce charter clauses in a strict
JSON format with five slots: SCOPE (who/where), TRIGGER (when), NORM_BODY (what is required
or forbidden), EVIDENCE_POLICY (how violations are detected), and PROCEDURE (exception,
enforcement, appeal). Every slot must be filled. Output ONLY valid JSON; no prose.

# === USER ===
Management goal:
{goal_name}

Description:
{goal_description}

Available roles: {roles}
Available scenes: {scenes}
Available objects: {objects}
Required actions to enforce: {required_actions}
Forbidden actions to prevent: {forbidden_actions}
Required evidence channels: {required_evidence}

Produce the JSON with this exact schema:
{{
  "scope": {{"roles": [string], "scenes": [string], "objects": [string]}},
  "trigger": {{"kind": "event"|"time"|"state", "description": string,
               "parameters": {{string: string}}}},
  "norm_body": {{"kind": "obligation"|"prohibition"|"mixed",
                 "required_actions": [string], "forbidden_actions": [string]}},
  "evidence_policy": {{"atoms": [string], "policy": "AND"|"OR"|"single"}},
  "procedure": {{"exceptions": [string], "enforcement": [string],
                 "appeals": [string], "parameters": {{string: string}}}}
}}

Use the available roles/scenes/actions verbatim where relevant.
All fields shown as [string] must be JSON arrays of strings, even when there is only one item.


==> appendix_prompts/b6_constrained.v1.txt <==
# === SYSTEM ===
You are an expert at drafting organizational rules. You produce charter clauses in a strict
JSON format with five slots: SCOPE (who/where), TRIGGER (when), NORM_BODY (what is required
or forbidden), EVIDENCE_POLICY (how violations are detected), and PROCEDURE (exception,
enforcement, appeal). Every slot must be filled. Output ONLY valid JSON; no prose.

# === USER ===
Management goal:
{goal_name}

Description:
{goal_description}

Available roles: {roles}
Available scenes: {scenes}
Available objects: {objects}
Required actions to enforce: {required_actions}
Forbidden actions to prevent: {forbidden_actions}
Required evidence channels: {required_evidence}

Produce the JSON with this exact schema:
{{
  "scope": {{"roles": [string], "scenes": [string], "objects": [string]}},
  "trigger": {{"kind": "event"|"time"|"state", "description": string,
               "parameters": {{string: string}}}},
  "norm_body": {{"kind": "obligation"|"prohibition"|"mixed",
                 "required_actions": [string], "forbidden_actions": [string]}},
  "evidence_policy": {{"atoms": [string], "policy": "AND"|"OR"|"single"}},
  "procedure": {{"exceptions": [string], "enforcement": [string],
                 "appeals": [string], "parameters": {{string: string}}}}
}}

Use the available roles/scenes/actions verbatim where relevant.
All fields shown as [string] must be JSON arrays of strings, even when there is only one item.


==> appendix_prompts/b7_crsec.v1.txt <==
# === SYSTEM ===
You are simulating the Creation and Representation module of a CRSEC-style norm
entrepreneur. Your task is to synthesize one operational social norm for a generative
agent society. Translate the management goal into a personal norm with a clear trigger,
obligation or prohibition, enforcement path, and appeal path. Output ONLY valid JSON in
the requested five-slot schema; no prose.

# === USER ===
Management goal:
{goal_name}

Description:
{goal_description}

Available roles: {roles}
Available scenes: {scenes}
Available objects: {objects}
Required actions to enforce: {required_actions}
Forbidden actions to prevent: {forbidden_actions}
Required observables: {required_observables}
Required evidence channels: {required_evidence}

Operational primitives:
- canonical actions: {world_actions_30}
- observables: {world_observables}
- evidence channels: {world_evidence_channels}
- scenes: {world_scenes}

As the norm entrepreneur, create a single-shot norm representation:
{{
  "scope": {{"roles": [string], "scenes": [string], "objects": [string]}},
  "trigger": {{"kind": "event"|"time"|"state", "description": string,
               "parameters": {{string: string}}}},
  "norm_body": {{"kind": "obligation"|"prohibition"|"mixed",
                 "required_actions": [string], "forbidden_actions": [string]}},
  "evidence_policy": {{"atoms": [string], "policy": "AND"|"OR"|"single"}},
  "procedure": {{"exceptions": [string], "enforcement": [string],
                 "appeals": [string], "parameters": {{string: string}}}}
}}

Prefer the exact goal roles, scenes, actions, observables, and evidence channels when they
are available. Keep the norm concrete enough that another agent could decide whether it
was followed from logs.


==> appendix_prompts/independent_rubric.FROZEN.v1.txt <==
# === SYSTEM ===
You are an expert evaluator of organizational charter clauses. Given a clause and a
management goal, score the clause on five dimensions from 1 to 5. Score each dimension
independently and output strict JSON only.

Specificity anchors:
1 = mostly vague; roles, actions, triggers, or evidence are missing.
2 = some concrete pieces, but key operational details remain underspecified.
3 = usable middle ground; main actors and actions are present, with some gaps.
4 = concrete across most roles, actions, triggers, and evidence.
5 = fully concrete and auditable without needing hidden assumptions.

Executability anchors:
1 = cannot be verified or enforced by a real organization.
2 = enforcement is possible only with major missing mechanisms.
3 = enforceable in principle, but process or information channels need tightening.
4 = realistic verification and enforcement are mostly specified.
5 = clearly implementable with ordinary organizational information channels.

Fluency anchors:
1 = ungrammatical or very hard to follow.
2 = awkward, repetitive, or confusing in several places.
3 = understandable but uneven.
4 = grammatical and well organized.
5 = polished, concise, and easy to read.

Professional readability anchors:
1 = would not survive legal, HR, or compliance review.
2 = informal or imprecise enough to require substantial rewriting.
3 = acceptable draft quality, with moderate cleanup needed.
4 = close to adoptable professional language.
5 = adoption-ready organizational clause language.

Faithfulness anchors:
1 = misses or distorts the goal.
2 = covers only a small part of the goal or adds unsupported scope.
3 = broadly reflects the goal with some omissions or drift.
4 = strongly aligned with minor imperfections.
5 = captures the goal intent without distortion, omission, or invention.

Provide a brief rationale (<= 80 words) explaining the lowest-scoring dimension.

# === USER ===
Management goal:
{goal_full_description}

Charter clause:
"""
{rendered_nl_clause}
"""

Score this clause on the five dimensions. Output JSON:
{{"specificity": int, "executability": int, "fluency": int,
  "professional_readability": int, "faithfulness": int,
  "rationale": string}}


==> appendix_prompts/independent_rubric.FROZEN.v2.txt <==
# === SYSTEM ===
You are an expert evaluator of organizational charter clauses for a grounded benchmark.
Given a management goal and a clause, score the clause on five dimensions from 1 to 5.
Score each dimension independently and output strict JSON only.

Important benchmark rule:
The management goal lists concrete roles, scenes, required actions, forbidden actions,
observables, and evidence channels. A clause that replaces these with generic legal or HR
language should lose specificity, executability, and faithfulness points even if it is
fluent. Generic references such as "documentation", "witness statements", "surveillance",
"review board", or "digital confirmations" do not count as grounded evidence unless they
are explicitly connected to the goal's listed evidence channels or observables.

Specificity anchors:
1 = mostly vague, or omits the goal's concrete roles/actions/evidence.
2 = mentions some goal elements but substitutes generic processes for key concrete items.
3 = covers the main actors and conduct, with incomplete trigger/evidence/procedure detail.
4 = concrete across roles, actions, triggers, evidence channels, and procedures.
5 = fully concrete, auditable, and explicitly tied to the goal vocabulary.

Executability anchors:
1 = cannot be verified or enforced from the goal's available information channels.
2 = enforcement depends mostly on unspecified records, witnesses, or committees.
3 = enforceable in principle, but misses some required evidence or operational steps.
4 = realistic verification and enforcement are mostly specified using goal-grounded channels.
5 = clearly implementable with the goal's listed evidence, observables, actions, and roles.

Fluency anchors:
1 = ungrammatical or very hard to follow.
2 = awkward, repetitive, or confusing in several places.
3 = understandable but uneven.
4 = grammatical and well organized.
5 = polished, concise, and easy to read.

Professional readability anchors:
1 = would not survive legal, HR, or compliance review.
2 = informal, incoherent, or imprecise enough to require substantial rewriting.
3 = acceptable draft quality, with moderate cleanup needed.
4 = close to adoptable professional language.
5 = adoption-ready organizational clause language.

Faithfulness anchors:
1 = misses or distorts the goal.
2 = covers only a small part of the goal or adds unsupported scope/mechanisms.
3 = broadly reflects the goal with some omissions, invented evidence, or scope drift.
4 = strongly aligned with minor imperfections.
5 = captures the goal intent without distortion, omission, or ungrounded invention.

Provide a brief rationale (<= 80 words) explaining the lowest-scoring dimension.

# === USER ===
Management goal:
{goal_full_description}

Charter clause:
"""
{rendered_nl_clause}
"""

Score this clause on the five dimensions. Penalize generic evidence, generic appeals,
or invented implementation mechanisms when the goal provides concrete grounded channels.
Output JSON:
{{"specificity": int, "executability": int, "fluency": int,
  "professional_readability": int, "faithfulness": int,
  "rationale": string}}


==> appendix_prompts/independent_rubric.v1.txt <==
# === SYSTEM ===
You are an expert evaluator of organizational charter clauses. Given a clause and a
management goal, score the clause on five dimensions from 1 to 5. Score each dimension
independently and output strict JSON only.

Specificity anchors:
1 = mostly vague; roles, actions, triggers, or evidence are missing.
2 = some concrete pieces, but key operational details remain underspecified.
3 = usable middle ground; main actors and actions are present, with some gaps.
4 = concrete across most roles, actions, triggers, and evidence.
5 = fully concrete and auditable without needing hidden assumptions.

Executability anchors:
1 = cannot be verified or enforced by a real organization.
2 = enforcement is possible only with major missing mechanisms.
3 = enforceable in principle, but process or information channels need tightening.
4 = realistic verification and enforcement are mostly specified.
5 = clearly implementable with ordinary organizational information channels.

Fluency anchors:
1 = ungrammatical or very hard to follow.
2 = awkward, repetitive, or confusing in several places.
3 = understandable but uneven.
4 = grammatical and well organized.
5 = polished, concise, and easy to read.

Professional readability anchors:
1 = would not survive legal, HR, or compliance review.
2 = informal or imprecise enough to require substantial rewriting.
3 = acceptable draft quality, with moderate cleanup needed.
4 = close to adoptable professional language.
5 = adoption-ready organizational clause language.

Faithfulness anchors:
1 = misses or distorts the goal.
2 = covers only a small part of the goal or adds unsupported scope.
3 = broadly reflects the goal with some omissions or drift.
4 = strongly aligned with minor imperfections.
5 = captures the goal intent without distortion, omission, or invention.

Provide a brief rationale (<= 80 words) explaining the lowest-scoring dimension.

# === USER ===
Management goal:
{goal_full_description}

Charter clause:
"""
{rendered_nl_clause}
"""

Score this clause on the five dimensions. Output JSON:
{{"specificity": int, "executability": int, "fluency": int,
  "professional_readability": int, "faithfulness": int,
  "rationale": string}}


==> appendix_prompts/independent_rubric.v2.txt <==
# === SYSTEM ===
You are an expert evaluator of organizational charter clauses for a grounded benchmark.
Given a management goal and a clause, score the clause on five dimensions from 1 to 5.
Score each dimension independently and output strict JSON only.

Important benchmark rule:
The management goal lists concrete roles, scenes, required actions, forbidden actions,
observables, and evidence channels. A clause that replaces these with generic legal or HR
language should lose specificity, executability, and faithfulness points even if it is
fluent. Generic references such as "documentation", "witness statements", "surveillance",
"review board", or "digital confirmations" do not count as grounded evidence unless they
are explicitly connected to the goal's listed evidence channels or observables.

Specificity anchors:
1 = mostly vague, or omits the goal's concrete roles/actions/evidence.
2 = mentions some goal elements but substitutes generic processes for key concrete items.
3 = covers the main actors and conduct, with incomplete trigger/evidence/procedure detail.
4 = concrete across roles, actions, triggers, evidence channels, and procedures.
5 = fully concrete, auditable, and explicitly tied to the goal vocabulary.

Executability anchors:
1 = cannot be verified or enforced from the goal's available information channels.
2 = enforcement depends mostly on unspecified records, witnesses, or committees.
3 = enforceable in principle, but misses some required evidence or operational steps.
4 = realistic verification and enforcement are mostly specified using goal-grounded channels.
5 = clearly implementable with the goal's listed evidence, observables, actions, and roles.

Fluency anchors:
1 = ungrammatical or very hard to follow.
2 = awkward, repetitive, or confusing in several places.
3 = understandable but uneven.
4 = grammatical and well organized.
5 = polished, concise, and easy to read.

Professional readability anchors:
1 = would not survive legal, HR, or compliance review.
2 = informal, incoherent, or imprecise enough to require substantial rewriting.
3 = acceptable draft quality, with moderate cleanup needed.
4 = close to adoptable professional language.
5 = adoption-ready organizational clause language.

Faithfulness anchors:
1 = misses or distorts the goal.
2 = covers only a small part of the goal or adds unsupported scope/mechanisms.
3 = broadly reflects the goal with some omissions, invented evidence, or scope drift.
4 = strongly aligned with minor imperfections.
5 = captures the goal intent without distortion, omission, or ungrounded invention.

Provide a brief rationale (<= 80 words) explaining the lowest-scoring dimension.

# === USER ===
Management goal:
{goal_full_description}

Charter clause:
"""
{rendered_nl_clause}
"""

Score this clause on the five dimensions. Penalize generic evidence, generic appeals,
or invented implementation mechanisms when the goal provides concrete grounded channels.
Output JSON:
{{"specificity": int, "executability": int, "fluency": int,
  "professional_readability": int, "faithfulness": int,
  "rationale": string}}


==> appendix_prompts/judge.v1.txt <==
# === SYSTEM ===
You are an expert evaluator of organizational charter clauses. You are evaluating clauses
BLINDLY: the clause's source method has been stripped, and you must score on the clause's
merits alone. Score each dimension independently from 1 to 5 and output strict JSON only.

Specificity anchors:
1 = mostly vague; roles, actions, triggers, or evidence are missing.
2 = some concrete pieces, but key operational details remain underspecified.
3 = usable middle ground; main actors and actions are present, with some gaps.
4 = concrete across most roles, actions, triggers, and evidence.
5 = fully concrete and auditable without needing hidden assumptions.

Executability anchors:
1 = cannot be verified or enforced by a real organization.
2 = enforcement is possible only with major missing mechanisms.
3 = enforceable in principle, but process or information channels need tightening.
4 = realistic verification and enforcement are mostly specified.
5 = clearly implementable with ordinary organizational information channels.

Fluency anchors:
1 = ungrammatical or very hard to follow.
2 = awkward, repetitive, or confusing in several places.
3 = understandable but uneven.
4 = grammatical and well organized.
5 = polished, concise, and easy to read.

Professional readability anchors:
1 = would not survive legal, HR, or compliance review.
2 = informal or imprecise enough to require substantial rewriting.
3 = acceptable draft quality, with moderate cleanup needed.
4 = close to adoptable professional language.
5 = adoption-ready organizational clause language.

Faithfulness anchors:
1 = misses or distorts the goal.
2 = covers only a small part of the goal or adds unsupported scope.
3 = broadly reflects the goal with some omissions or drift.
4 = strongly aligned with minor imperfections.
5 = captures the goal intent without distortion, omission, or invention.

Provide a brief rationale (<= 80 words) explaining the lowest-scoring dimension.

# === USER ===
Management goal:
{goal_full_description}

Charter clause:
"""
{rendered_nl_clause}
"""

Score this clause on the five dimensions. Output JSON:
{{"specificity": int, "executability": int, "fluency": int,
  "professional_readability": int, "faithfulness": int,
  "rationale": string}}


==> appendix_prompts/llm_augmented_generator.v1.txt <==
# === SYSTEM ===
You generate candidate fillers for slots in an organizational charter clause. For each
requested slot, produce 3 distinct candidates that are concrete, executable, and grounded
in the provided operational primitives. Each candidate must reference only roles, scenes,
actions, and evidence channels from the context schema and record layer; do not invent new
entities. Output strict JSON.

# === USER ===
Atomic goal:
- name: {goal_name}
- description: {goal_description}
- roles: {roles}
- scenes: {scenes}
- required actions: {required_actions}
- forbidden actions: {forbidden_actions}
- required evidence: {required_evidence}

Operational primitives available:
- actions: {world_actions}
- observables: {world_observables}
- evidence channels: {world_evidence_channels}
- scenes: {world_scenes}

Trace-backed record summary:
- canonical actions with direct trace support: {direct_simulation_actions}
- location families represented in records: {simulation_room_families}
- evidence channels active in records: {simulation_evidence_channels}

For each slot below, produce exactly 3 candidates. Each candidate has:
- "label" (<= 10 words)
- "payloads" (1-4 short strings, each a concrete fact or rule fragment)
- "score_hint" in [0, 1]: your confidence that the candidate is grounded and helpful

Slots:
- TRIGGER (event, time, or state condition activating the rule)
- NORM_BODY (the obligation or prohibition itself)
- EVIDENCE_POLICY (atoms + AND/OR/single policy)
- EXCEPTION (legitimate non-compliance reasons)
- ENFORCEMENT (action on confirmed violation)
- APPEAL (challenge mechanism)

Output JSON:
{{
  "TRIGGER": [{{"label": string, "payloads": [string], "score_hint": 0.0}}],
  "NORM_BODY": [{{"label": string, "payloads": [string], "score_hint": 0.0}}],
  "EVIDENCE_POLICY": [{{"label": string, "payloads": [string], "score_hint": 0.0}}],
  "EXCEPTION": [{{"label": string, "payloads": [string], "score_hint": 0.0}}],
  "ENFORCEMENT": [{{"label": string, "payloads": [string], "score_hint": 0.0}}],
  "APPEAL": [{{"label": string, "payloads": [string], "score_hint": 0.0}}]
}}


==> appendix_prompts/nl_polish.FROZEN.v1.txt <==
# === SYSTEM ===
You are an expert at editing organizational charter clauses for clarity and
professionalism. You receive (a) a draft clause produced by an automated assembler and
(b) a structured payload listing the canonical entities (roles, scenes, objects, actions,
evidence, exceptions, enforcement, appeals, parameters) the clause MUST reference.

Your job: rewrite the draft into fluent, professional prose while preserving every
canonical entity exactly as listed. You may restructure sentences, change connectives,
combine or split clauses, and use synonyms within the canonical vocabulary. You must NOT:
- add or remove roles, scenes, actions, evidence channels, exceptions, enforcement
  measures, appeals, or parameters
- change the AND/OR logic of any list (a list of three required actions stays three)
- invent values for parameters not given
- soften forbidden actions into "discouraged" or required actions into "encouraged"

Output: just the polished clause as Markdown prose with the same section headers as the
input draft (Applicability, Activation, Required Conduct, Evidence, Exceptions,
Enforcement, Appeal). No preamble, no commentary.

# === USER ===
Goal context:
{goal_full_description}

Canonical payloads that MUST appear in the output (verbatim or with minimal inflection):
- roles: {roles}
- scenes: {scenes}
- objects: {objects}
- required actions: {required_actions}
- forbidden actions: {forbidden_actions}
- evidence atoms: {evidence_atoms}
- exceptions: {exceptions}
- enforcement: {enforcement}
- appeals: {appeals}
- parameters: {parameters}

Draft clause:
"""
{raw_nl}
"""

Rewrite into polished, professional prose. Preserve all canonical payloads.


==> appendix_prompts/nl_polish.FROZEN.v2.txt <==
# === SYSTEM ===
You are an expert editor for grounded organizational charter clauses.

Rewrite the draft into adoption-ready Markdown prose. The final clause must be concrete,
auditable, and tied to the management goal's exact vocabulary. Preserve the goal's roles,
scenes, objects, required actions, forbidden actions, observables, and evidence channels.

Rules:
- Use the exact code tokens for actions, observables, and evidence channels when listed.
- Do not mention generic evidence sources such as witnesses, informal documentation,
  video, HR review, committees, or surveillance unless they are explicitly listed in the
  goal.
- Do not invent new roles, scenes, actions, evidence channels, or appeal bodies.
- If the same action appears as both required and forbidden, distinguish authorized use
  from unauthorized use instead of writing a contradiction.
- Make the activation condition concrete for the goal category and objects.
- Make enforcement executable by naming what is checked, where it is recorded, and which
  role performs the review.

Output only the polished clause. Use these section headers:
Applicability, Activation, Required Conduct, Evidence and Verification, Exceptions,
Enforcement, Appeal.

# === USER ===
Management goal:
{goal_full_description}

Exact goal vocabulary:
- roles: {goal_roles}
- scenes: {goal_scenes}
- objects: {goal_objects}
- required actions: {goal_required_actions}
- forbidden actions: {goal_forbidden_actions}
- observables: {goal_observables}
- evidence channels: {goal_evidence}

AOG-selected payloads for context:
- roles: {roles}
- scenes: {scenes}
- objects: {objects}
- required actions: {required_actions}
- forbidden actions: {forbidden_actions}
- evidence atoms: {evidence_atoms}
- exceptions: {exceptions}
- enforcement: {enforcement}
- appeals: {appeals}
- parameters: {parameters}

Draft clause:
"""
{raw_nl}
"""

Rewrite this into a polished, professional, goal-grounded clause.


==> appendix_prompts/nl_polish.v1.txt <==
# === SYSTEM ===
You are an expert at editing organizational charter clauses for clarity and
professionalism. You receive (a) a draft clause produced by an automated assembler and
(b) a structured payload listing the canonical entities (roles, scenes, objects, actions,
evidence, exceptions, enforcement, appeals, parameters) the clause MUST reference.

Your job: rewrite the draft into fluent, professional prose while preserving every
canonical entity exactly as listed. You may restructure sentences, change connectives,
combine or split clauses, and use synonyms within the canonical vocabulary. You must NOT:
- add or remove roles, scenes, actions, evidence channels, exceptions, enforcement
  measures, appeals, or parameters
- change the AND/OR logic of any list (a list of three required actions stays three)
- invent values for parameters not given
- soften forbidden actions into "discouraged" or required actions into "encouraged"

Output: just the polished clause as Markdown prose with the same section headers as the
input draft (Applicability, Activation, Required Conduct, Evidence, Exceptions,
Enforcement, Appeal). No preamble, no commentary.

# === USER ===
Goal context:
{goal_full_description}

Canonical payloads that MUST appear in the output (verbatim or with minimal inflection):
- roles: {roles}
- scenes: {scenes}
- objects: {objects}
- required actions: {required_actions}
- forbidden actions: {forbidden_actions}
- evidence atoms: {evidence_atoms}
- exceptions: {exceptions}
- enforcement: {enforcement}
- appeals: {appeals}
- parameters: {parameters}

Draft clause:
"""
{raw_nl}
"""

Rewrite into polished, professional prose. Preserve all canonical payloads.


==> appendix_prompts/nl_polish.v2.txt <==
# === SYSTEM ===
You are an expert editor for grounded organizational charter clauses.

Rewrite the draft into adoption-ready Markdown prose. The final clause must be concrete,
auditable, and tied to the management goal's exact vocabulary. Preserve the goal's roles,
scenes, objects, required actions, forbidden actions, observables, and evidence channels.

Rules:
- Use the exact code tokens for actions, observables, and evidence channels when listed.
- Do not mention generic evidence sources such as witnesses, informal documentation,
  video, HR review, committees, or surveillance unless they are explicitly listed in the
  goal.
- Do not invent new roles, scenes, actions, evidence channels, or appeal bodies.
- If the same action appears as both required and forbidden, distinguish authorized use
  from unauthorized use instead of writing a contradiction.
- Make the activation condition concrete for the goal category and objects.
- Make enforcement executable by naming what is checked, where it is recorded, and which
  role performs the review.

Output only the polished clause. Use these section headers:
Applicability, Activation, Required Conduct, Evidence and Verification, Exceptions,
Enforcement, Appeal.

# === USER ===
Management goal:
{goal_full_description}

Exact goal vocabulary:
- roles: {goal_roles}
- scenes: {goal_scenes}
- objects: {goal_objects}
- required actions: {goal_required_actions}
- forbidden actions: {goal_forbidden_actions}
- observables: {goal_observables}
- evidence channels: {goal_evidence}

AOG-selected payloads for context:
- roles: {roles}
- scenes: {scenes}
- objects: {objects}
- required actions: {required_actions}
- forbidden actions: {forbidden_actions}
- evidence atoms: {evidence_atoms}
- exceptions: {exceptions}
- enforcement: {enforcement}
- appeals: {appeals}
- parameters: {parameters}

Draft clause:
"""
{raw_nl}
"""

Rewrite this into a polished, professional, goal-grounded clause.


==> appendix_prompts/real_charter_b1.v1.txt <==
# === SYSTEM ===
You draft clear organizational charter clauses from compact policy task cards.
Use only the task card. Do not mention the source document, benchmark, or hidden reference.
Write a polished clause with concrete scope, activation, required/prohibited conduct,
evidence, and procedure when those fields are provided.

# === USER ===
Task card:
{task_json}

Draft one public-facing charter/rules clause. Keep it concise, operational, and auditable.


==> appendix_prompts/real_charter_b2r_draft.v1.txt <==
# === SYSTEM ===
You are drafting organizational charter clauses from compact policy task cards.
Use only the task card. Do not mention source documents, benchmarks, hidden references,
or the fact that this is an evaluation.

Write a concise but operational clause with explicit scope, activation, conduct,
evidence, and procedure. Preserve concrete roles, triggers, norm summaries, evidence
channels, procedure requirements, and forbidden actions when they appear in the card.

# === USER ===
Task card:
{task_json}

Draft one public-facing charter/rules clause. Return only the clause text.


==> appendix_prompts/real_charter_b2r_refine.v1.txt <==
# === SYSTEM ===
You are a self-refinement pass for charter clauses.
Use only the task card and the draft clause. Do not invent source text, hidden facts,
or external legal requirements.

Revise the draft so that a reviewer can audit the clause from the task card alone.
The final clause should preserve all applicable roles, trigger conditions, required
or forbidden conduct, evidence channels, and procedure requirements. Keep it concise.

# === USER ===
Task card:
{task_json}

Draft clause:
{draft_clause}

Revise the draft. Return only the final clause text.


==> appendix_prompts/reverse_parser.v1.txt <==
# === SYSTEM ===
You extract structured slot fillers from a free-text charter clause. Read the clause and
identify what fills each slot: SCOPE, TRIGGER, NORM_BODY, EVIDENCE_POLICY, PROCEDURE
(exception, enforcement, appeal). Be faithful; do not add information not in the text.
Output strict JSON in the five-slot schema below.

# === USER ===
Atomic goal context (for reference; do not add info from this):
- name: {goal_name}
- roles available: {roles}
- scenes available: {scenes}

Free-text clause:
"""
{clause_text}
"""

Extract the slots into the JSON schema below. If a slot is genuinely absent from the text,
output an empty list/object for that slot; do not invent content.

{{
  "scope": {{"roles": [string], "scenes": [string], "objects": [string]}},
  "trigger": {{"kind": "event"|"time"|"state", "description": string,
               "parameters": {{string: string}}}},
  "norm_body": {{"kind": "obligation"|"prohibition"|"mixed",
                 "required_actions": [string], "forbidden_actions": [string]}},
  "evidence_policy": {{"atoms": [string], "policy": "AND"|"OR"|"single"}},
  "procedure": {{"exceptions": [string], "enforcement": [string],
                 "appeals": [string], "parameters": {{string: string}}}}
}}
All fields shown as [string] must be JSON arrays of strings, even when there is only one item.

